A library of ATMO forward model transmission spectra for hot Jupiter exoplanets

We present a grid of forward model transmission spectra, adopting an isothermal temperature-pressure profile, alongside corresponding equilibrium chemical abundances for 117 observationally significant hot exoplanets (Equilibrium Temperatures of 547-2710 K). This model grid has been developed using a 1D radiative-convective-chemical equilibrium model termed ATMO, with up-to-date high temperature opacities. We present an interpretation of observations of ten exoplanets, including best fit parameters and $\chi^{2}$ maps. In agreement with previous works, we find a continuum from clear to hazy/cloudy atmospheres for this sample of hot Jupiters. The data for all the 10 planets are consistent with sub-solar to solar C/O ratio, 0.005 to 10 times solar metallicity and water rather than a methane dominated infrared spectra. We then explore the range of simulated atmospheric spectra for different exoplanets, based on characteristics such as temperature, metallicity, C/O-ratio, haziness and cloudiness. We find a transition value for the metallicity between 10 and 50 times solar, which leads to substantial changes in the transmission spectra. We also find a transition value of C/O ratio, from water to carbon species dominated infrared spectra, as found by previous works, revealing a temperature dependence of this transition point ranging from $\sim$0.56 to $\sim$1-1.3 for equilibrium temperatures from $\sim$900 to $\sim$2600 K. We highlight the potential of the spectral features of HCN and C$_2$H$_2$ to constrain the metallicities and C/O ratios of planets, using JWST observations. Finally, our entire grid ($\sim$460,000 simulations) is publicly available and can be used directly with the JWST simulator PandExo for planning observations.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
